Entailment vs. Verification for Partial-assignment Satisfiability and Enumeration

Many procedures for SAT-related problems, in particular for those requiring the complete enumeration of satisfying truth assignments, rely their efficiency and effectiveness on the detection of (possibly small) partial assignments satisfying an input formula. Surprisingly, there seems to be no unique universally-agreed definition of formula satisfaction by a partial assignment in the literature. In this paper we analyze in deep the issue of satisfaction by partial assignments, raising a flag about some ambiguities and subtleties of this concept, and investigating their practical consequences. We identify two alternative notions that are implicitly used in the literature, namely verification and entailment, which coincide if applied to CNF formulas but differ and present complementary properties if applied to non-CNF or to existentially-quantified formulas. We show that, although the former is easier to check and as such is implicitly used by most current search procedures, the latter has better theoretical properties, and can improve the efficiency and effectiveness of enumeration procedures.

==> arxiv-version/letter_pc.txt <==
Dear colleague,

I write to you as a member of the SAT community and ask you
a quick favour (10 minutes). I ask you to read the short logical
statements listed the document in attachment (less then half page)
and reply to this email answering the following:

Statement #1 is [true/false]:  
Statement #2 is [true/false]:  
Statement #3 is [true/false]:  
Statement #4 is [true/false]:  
Statement #5 is [true/false]:  

[Add your comments if you wish.]

Remarks:

* Of course this is not intended to check your knowledge of Boolean logic :-). 
  Rather, I want to verify if there is a universal agreement in
  the community on the meaning of "a partial truth assignment satisfies...".

* I ask you to reply as quickly as possible, without consulting texts
  or people, as if you were asked by a student in the elevator.

* There are no tricky questions: if you think that some (or every)
  question is trivial, it is very likely it is indeed trivial.
  (I just want to verify it is trivial for everybody.)

* If I make the result of this poll public (which I will do if
  anything relevant comes out of that), I will only provide the
  overall list of people who replied and the statistics on the
  answers, without associating the answers to people names.

Thanks a lot for your collaboration and patience

All the best

Roberto


==> arxiv-version/mitchell.txt <==
I wish not to make it an issue of terminology.
One may dislike "satisfies" and insert whichever verb [s]he likes.

However, there are plenty of situations and algorithms in which, when
a partial assignment \mu <verb-of-choice> a formula, then you conclude
that the formula is satisfiable, and you easily get a total satisfying
assignment extending \mu.

Also, the only notions I was able to find about "a satisfying partial
assignment" refers to CNF formulas and is exacly the "syntactic" one
which makes all clauses true (see e.g. handbook of SAT, page
354). With (tautology-free) CNFs the two definitions collapse, which
is not the case of other formulas or of existentially-quantified
formulas.

The funny think is that, e.g., OBDD branches and DPLL branches
<verb-of-choice> a formula in a competely different way (see paper).

Roberto

PS: If I understand 1) below as I've defined in the paper as
"validation", I disagree on the fact is syntactic: it can be defined
semantically in terms of of 3-value semantics, the 3rd value being
"unassigned" and the semantics of operators being the standard "lazy
evaluation". If so you can define \mu <verb-of-choice> \phi iff
\mu[\phi] = T (without distinguishing false from the unassigned). (in
the paper "<verb-of-choice>" is "validates").



==> arxiv-version/titleabstract.txt <==
TITLE
Entailment vs. Verification for Partial-assignment Satisfiability and Enumeration

Many procedures for SAT-related problems, in particular for those requiring the complete enumeration of satisfying truth assignments, rely their efficiency and effectiveness on the detection of (possibly small) partial assignments satisfying an input formula. Surprisingly, there seems to be no universally-agreed definition of formula satisfaction by a partial assignment in the literature.
In this paper we analyze in deep the issue of satisfaction by partial assignments, highlighting some ambiguities and subtleties of this concept, and investigating their practical consequences. We identify two alternative notions that are implicitly used in the literature, namely verification and entailment, which coincide if applied to CNF formulas but differ and present complementary properties if applied to non-CNF or to existentially-quantified formulas. We show that, although the former is easier to check and as such is implicitly used by most current search procedures, the latter has better theoretical properties, and can improve the efficiency and effectiveness of enumeration procedures.




==> letter_pc.txt <==
Dear colleague,

I write to you as a member of the SAT community and ask you
a quick favour (10 minutes). I ask you to read the short logical
statements listed the document in attachment (less then half page)
and reply to this email answering the following:

Statement #1 is [true/false]:  
Statement #2 is [true/false]:  
Statement #3 is [true/false]:  
Statement #4 is [true/false]:  
Statement #5 is [true/false]:  

[Add your comments if you wish.]

Remarks:

* Of course this is not intended to check your knowledge of Boolean logic :-). 
  Rather, I want to verify if there is a universal agreement in
  the community on the meaning of "a partial truth assignment satisfies...".

* I ask you to reply as quickly as possible, without consulting texts
  or people, as if you were asked by a student in the elevator.

* There are no tricky questions: if you think that some (or every)
  question is trivial, it is very likely it is indeed trivial.
  (I just want to verify it is trivial for everybody.)

* If I make the result of this poll public (which I will do if
  anything relevant comes out of that), I will only provide the
  overall list of people who replied and the statistics on the
  answers, without associating the answers to people names.

Thanks a lot for your collaboration and patience

All the best

Roberto


==> mitchell.txt <==
I wish not to make it an issue of terminology.
One may dislike "satisfies" and insert whichever verb [s]he likes.

However, there are plenty of situations and algorithms in which, when
a partial assignment \mu <verb-of-choice> a formula, then you conclude
that the formula is satisfiable, and you easily get a total satisfying
assignment extending \mu.

Also, the only notions I was able to find about "a satisfying partial
assignment" refers to CNF formulas and is exacly the "syntactic" one
which makes all clauses true (see e.g. handbook of SAT, page
354). With (tautology-free) CNFs the two definitions collapse, which
is not the case of other formulas or of existentially-quantified
formulas.

The funny think is that, e.g., OBDD branches and DPLL branches
<verb-of-choice> a formula in a competely different way (see paper).

Roberto

PS: If I understand 1) below as I've defined in the paper as
"validation", I disagree on the fact is syntactic: it can be defined
semantically in terms of of 3-value semantics, the 3rd value being
"unassigned" and the semantics of operators being the standard "lazy
evaluation". If so you can define \mu <verb-of-choice> \phi iff
\mu[\phi] = T (without distinguishing false from the unassigned). (in
the paper "<verb-of-choice>" is "validates").


